A sharp interface method for compressible liquid-vapor flow with phase transition and surface tension

The numerical approximation of non-isothermal liquid-vapor flow within the compressible regime is a difficult task because complex physical effects at the phase interfaces can govern the global flow behavior. We present a sharp interface approach which treats the interface as a shock-wave like discontinuity. Any mixing of fluid phases is avoided by using the flow solver in the bulk regions only, and a ghost-fluid approach close to the interface. The coupling states for the numerical solution in the bulk regions are determined by the solution of local multi-phase Riemann problems across the interface. The Riemann solution accounts for the relevant physics by enforcing appropriate jump conditions at the phase boundary. A wide variety of interface effects can be handled in a thermodynamically consistent way. This includes surface tension or mass/energy transfer by phase transition. Moreover, the local normal speed of the interface, which is needed to calculate the time evolution of the interface, is given by the Riemann solution. The interface tracking itself is based on a level-set method. The focus in this paper is the description of the multi-phase Riemann solver and its usage within the sharp interface approach. One-dimensional problems are selected to validate the approach. Finally, the three-dimensional simulation of a wobbling droplet and a shock droplet interaction in two dimensions are shown. In both problems phase transition and surface tension determine the global bulk behavior.

==> Data/datareinke_butane.dat <==
DeltaT  entropydiss  u_frnum  u_frexp
5.0000e+00 8.1182e+02 2.4226e-02 -8.2350e-01
1.0000e+01 8.2646e+02 5.4203e-02 -6.7000e-01
1.5000e+01 8.4110e+02 9.2175e-02 -5.1650e-01
2.0000e+01 8.5574e+02 1.4035e-01 -3.6300e-01
2.5000e+01 8.7037e+02 2.0096e-01 -2.0950e-01
3.0000e+01 7.5589e+02 2.6258e-01 -5.6000e-02
3.5000e+01 6.1775e+02 3.2700e-01 9.7500e-02
4.0000e+01 5.0304e+02 3.9809e-01 2.5100e-01
4.5000e+01 4.1269e+02 4.7833e-01 4.0450e-01
5.0000e+01 3.3977e+02 5.6805e-01 5.5800e-01
5.5000e+01 2.8110e+02 6.6918e-01 7.1150e-01
6.0000e+01 2.3372e+02 7.8479e-01 8.6500e-01
6.5000e+01 1.9471e+02 9.1588e-01 1.0185e+00
7.0000e+01 1.6284e+02 1.0632e+00 1.1720e+00
7.3000e+01 1.4608e+02 1.1584e+00 1.2641e+00



==> Data/datareinke_propane.dat <==
DeltaT  entropydiss  u_frnum  u_frexp
5.0000e+00 1.1990e+03 2.7907e-02 -6.3600e-01
1.0000e+01 1.2244e+03 6.3699e-02 -4.9000e-01
1.5000e+01 1.2498e+03 1.1021e-01 -3.4400e-01
2.0000e+01 1.2753e+03 1.7034e-01 -1.9800e-01
2.5000e+01 1.3007e+03 2.4716e-01 -5.2000e-02
3.0000e+01 1.2747e+03 3.4095e-01 9.4000e-02
3.5000e+01 1.0065e+03 4.3535e-01 2.4000e-01
4.0000e+01 7.9582e+02 5.4420e-01 3.8600e-01
4.5000e+01 6.3361e+02 6.7034e-01 5.3200e-01
5.0000e+01 5.0676e+02 8.1598e-01 6.7800e-01
5.5000e+01 4.0652e+02 9.8393e-01 8.2400e-01
6.0000e+01 3.3028e+02 1.1805e+00 9.7000e-01
6.5000e+01 2.6768e+02 1.4135e+00 1.1160e+00


==> Data/datasimoes.dat <==
temp pb    pe    ufr_exp ufr_zein ufr_num ufr_saurel
453  0.24  0.18  0.253   0.147    0.158   0.0315
473  0.33  0.22  0.309   0.240    0.253   0.0412
489  0.44  0.28  0.390   0.328    0.363   0.0642
503  0.59  0.37  0.472   0.441    0.461   0.0906
523  0.89  0.52  0.648   0.576    0.810   0.2115
543  1.19  0.73  0.837   0.888    1.132   0.5149
563  1.91  1.16  1.381   1.337    2.016   0.9611
573  2.12  1.32  1.578   1.620    2.607   1.3112 


==> Data/datasimoes_chokedseries.dat <==
temp pb    pe    ufr_exp ufr_zein ufr_saurel ufr_num 
453  0.24  0.18  0.253   0.147    0.0315     9.3757e-02 
473  0.33  0.22  0.309   0.240    0.0412     2.0190e-01
489  0.44  0.28  0.390   0.328    0.0642     3.3950e-01
503  0.59  0.37  0.472   0.441    0.0906     4.6960e-01
523  0.89  0.52  0.648   0.576    0.2115     6.2546e-01
543  1.19  0.73  0.837   0.888    0.5149     6.8645e-01
563  1.91  1.16  1.381   1.337    0.9611     8.4234e-01 
573  2.12  1.32  1.578   1.620    1.3112     7.6265e-01 


==> Data/datasimoes_tempseries.dat <==
T          P          entropydiss  ufr_num   ufr_exp
5.0300e+02 1.3000e+05 2.7552e+01  3.4843e-02 nan
5.0300e+02 1.2000e+05 2.7552e+01  7.4779e-02 nan
5.0300e+02 1.1000e+05 2.7552e+01  1.1585e-01 nan
5.0300e+02 1.0000e+05 2.7552e+01  1.5896e-01 nan
5.0300e+02 9.0000e+04 2.7552e+01  2.0410e-01 nan 
5.0300e+02 8.0000e+04 2.7552e+01  2.5105e-01 nan
5.0300e+02 7.0000e+04 2.7552e+01  2.9943e-01 0.081
5.0300e+02 6.0000e+04 2.7552e+01  3.4868e-01 0.290
5.0300e+02 5.0000e+04 2.7552e+01  3.9725e-01 0.394
5.0300e+02 4.0000e+04 2.7552e+01  4.4195e-01 0.453
5.0300e+02 3.0000e+04 2.7552e+01  4.7616e-01 0.472
5.0300e+02 2.0000e+04 2.7552e+01  4.7077e-01 0.457
5.0300e+02 1.0000e+04 2.7552e+01  3.5693e-01 0.465
5.0300e+02 5.0000e+03 2.7552e+01  2.8568e-01 nan


==> Data/dodecane_fan/fan_Tl.csv <==
%%%%%%%%%%% Wave Fan in Euler coordinates    %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Fluid:                    COOLPROP_n-Dodecane_root
% Reference Temperature:    5.000000000000000e+02 [K]
% Entropy dissipation rate: 5.000000000000000e+01 [m^4/kg/s] for kj or [m^6/kg^2] for kj^2
% Surface Tension:          0.000000000000000e+00 [kg/m/s^2] 
% Latent Heat ref. Temperat:5.000000000000000e+02 [K] 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% prop. speed [m/s],  volume [m^3/kg],  velocity [m/s],  int. energy [J/kg], pressure [kg/m/s^2], temperature [K],    entropy [J/kg/K]

%--------------------- Left State -------------------
-1.203902837298351e+03, 1.712286531842969e-03,0.000000000000000e+00,5.322271327735345e+05,1.294241661423180e+05,5.000000000000000e+02,1.067459562883559e+03 % rarefaction wave:
-6.019514186491754e+02, 1.712286531842969e-03,0.000000000000000e+00,5.322271327735345e+05,1.294241661423180e+05,5.000000000000000e+02,1.067459562883559e+03 
-6.019258381024609e+02, 1.712297925665671e-03,4.005393888022056e-03,5.322271313069197e+05,1.280161066508285e+05,4.999993345048425e+02,1.067459562883559e+03 
-6.019002580122362e+02, 1.712309319488373e-03,8.010617561732146e-03,5.322271298563482e+05,1.266081668312523e+05,4.999986690297282e+02,1.067459562883559e+03 
-6.018746783784788e+02, 1.712320713311075e-03,1.201567102530033e-02,5.322271284218180e+05,1.252003466758105e+05,4.999980035746573e+02,1.067459562883559e+03 
-6.018490992011647e+02, 1.712332107133777e-03,1.602055428289646e-02,5.322271270033268e+05,1.237926461763525e+05,4.999973381396289e+02,1.067459562883559e+03 
-6.018235204802695e+02, 1.712343500956479e-03,2.002526733869015e-02,5.322271256008742e+05,1.223850653248340e+05,4.999966727246426e+02,1.067459562883559e+03 
-6.017979422157686e+02, 1.712354894779182e-03,2.402981019685083e-02,5.322271242144590e+05,1.209776041131097e+05,4.999960073296977e+02,1.067459562883559e+03 
-6.017723644076400e+02, 1.712366288601884e-03,2.803418286154770e-02,5.322271228440792e+05,1.195702625333843e+05,4.999953419547946e+02,1.067459562883559e+03 
-6.017467870558603e+02, 1.712377682424586e-03,3.203838533694973e-02,5.322271214897342e+05,1.181630405777078e+05,4.999946765999329e+02,1.067459562883559e+03 
-6.017212101604035e+02, 1.712389076247288e-03,3.604241762722573e-02,5.322271201514215e+05,1.167559382377267e+05,4.999940112651113e+02,1.067459562883559e+03 
-6.016956337212504e+02, 1.712400470069990e-03,4.004627973654425e-02,5.322271188291404e+05,1.153489555059680e+05,4.999933459503310e+02,1.067459562883559e+03 
-6.016700577383713e+02, 1.712411863892692e-03,4.404997166907364e-02,5.322271175228893e+05,1.139420923737951e+05,4.999926806555898e+02,1.067459562883559e+03 
-6.016444822117469e+02, 1.712423257715395e-03,4.805349342898203e-02,5.322271162326677e+05,1.125353488336013e+05,4.999920153808887e+02,1.067459562883559e+03 
-6.016189071413523e+02, 1.712434651538097e-03,5.205684502043736e-02,5.322271149584736e+05,1.111287248773315e+05,4.999913501262268e+02,1.067459562883559e+03 
-6.015933325271621e+02, 1.712446045360799e-03,5.606002644760734e-02,5.322271137003055e+05,1.097222204966131e+05,4.999906848916033e+02,1.067459562883559e+03 
-6.015677583691557e+02, 1.712457439183501e-03,6.006303771465946e-02,5.322271124581624e+05,1.083158356840187e+05,4.999900196770190e+02,1.067459562883559e+03 
-6.015421846673078e+02, 1.712468833006203e-03,6.406587882576101e-02,5.322271112320413e+05,1.069095704311142e+05,4.999893544824723e+02,1.067459562883559e+03 
-6.015166114215956e+02, 1.712480226828905e-03,6.806854978507906e-02,5.322271100219442e+05,1.055034247302119e+05,4.999886893079640e+02,1.067459562883559e+03 
-6.014910386319935e+02, 1.712491620651608e-03,7.207105059678048e-02,5.322271088278675e+05,1.040973985730284e+05,4.999880241534928e+02,1.067459562883559e+03 
-6.014654662984790e+02, 1.712503014474310e-03,7.607338126503191e-02,5.322271076498091e+05,1.026914919515582e+05,4.999873590190585e+02,1.067459562883559e+03 
-6.014398944210279e+02, 1.712514408297012e-03,8.007554179399977e-02,5.322271064877694e+05,1.012857048578955e+05,4.999866939046609e+02,1.067459562883559e+03 
-6.014143229996173e+02, 1.712525802119714e-03,8.407753218785029e-02,5.322271053417457e+05,9.988003728398135e+04,4.999860288102993e+02,1.067459562883559e+03 
-6.013887520342231e+02, 1.712537195942416e-03,8.807935245074948e-02,5.322271042117380e+05,9.847448922187254e+04,4.999853637359740e+02,1.067459562883559e+03 
-6.013631815248210e+02, 1.712548589765118e-03,9.208100258686314e-02,5.322271030977438e+05,9.706906066347737e+04,4.999846986816840e+02,1.067459562883559e+03 
-6.013376114713897e+02, 1.712559983587821e-03,9.608248260035683e-02,5.322271019997621e+05,9.566375160099249e+04,4.999840336474295e+02,1.067459562883559e+03 
-6.013120418739014e+02, 1.712571377410523e-03,1.000837924953959e-01,5.322271009177917e+05,9.425856202603866e+04,4.999833686332094e+02,1.067459562883559e+03 
-6.012864727323368e+02, 1.712582771233225e-03,1.040849322761456e-01,5.322270998518307e+05,9.285349193100138e+04,4.999827036390240e+02,1.067459562883559e+03 
-6.012609040466699e+02, 1.712594165055927e-03,1.080859019467708e-01,5.322270988018798e+05,9.144854130779007e+04,4.999820386648729e+02,1.067459562883559e+03 
-6.012353358168760e+02, 1.712605558878629e-03,1.120867015114362e-01,5.322270977679340e+05,9.004371014805314e+04,4.999813737107548e+02,1.067459562883559e+03 
-6.012097680429331e+02, 1.712616952701331e-03,1.160873309743064e-01,5.322270967499943e+05,8.863899844411208e+04,4.999807087766702e+02,1.067459562883559e+03 
-6.011842007248196e+02, 1.712628346524034e-03,1.200877903395456e-01,5.322270957480596e+05,8.723440618821575e+04,4.999800438626194e+02,1.067459562883559e+03 
-6.011586338625061e+02, 1.712639740346736e-03,1.240880796113180e-01,5.322270947621268e+05,8.582993337168102e+04,4.999793789686001e+02,1.067459562883559e+03 % phase transition (evaporation):
-2.773648520591467e-01, 1.712639740346736e-03,1.240880796113180e-01,5.322270947621268e+05,8.582993337168102e+04,4.999793789686001e+02,1.067459562883559e+03 
-2.773648520604013e-01, 3.469819915035398e-01,8.105727572900581e+01,7.552778778663665e+05,6.685871315859976e+04,4.970706434344467e+02,1.589720433314763e+03 % contact wave:
8.105727572900581e+01, 3.469819915035398e-01,8.105727572900581e+01,7.552778778663665e+05,6.685871315859976e+04,4.970706434344467e+02,1.589720433314763e+03 
8.105727572900581e+01, 3.605380714770829e-01,8.105727572900581e+01,7.965847906824589e+05,6.685871315146293e+04,5.136578657870823e+02,1.673253040703134e+03 % shock wave:
2.005232774530115e+02, 3.605380714770829e-01,8.105727572900581e+01,7.965847906824589e+05,6.685871315146293e+04,5.136578657870823e+02,1.673253040703134e+03 
2.005232774530116e+02, 6.051619263712703e-01,0.000000000000000e+00,7.835146955111399e+05,3.999999999999998e+04,5.079999999999995e+02,1.672172045597538e+03 
4.010465549060231e+02, 6.051619263712703e-01,0.000000000000000e+00,7.835146955111399e+05,3.999999999999998e+04,5.079999999999995e+02,1.672172045597538e+03 


==> Data/dodecane_fan/fan_Tmean.csv <==
%%%%%%%%%%% Wave Fan in Euler coordinates    %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Fluid:                    COOLPROP_n-Dodecane_root
% Reference Temperature:    5.000000000000000e+02 [K]
% Entropy dissipation rate: 5.000000000000000e+01 [m^4/kg/s] for kj or [m^6/kg^2] for kj^2
% Surface Tension:          0.000000000000000e+00 [kg/m/s^2] 
% Latent Heat ref. Temperat:5.040000000000000e+02 [K] 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% prop. speed [m/s],  volume [m^3/kg],  velocity [m/s],  int. energy [J/kg], pressure [kg/m/s^2], temperature [K],    entropy [J/kg/K]

%--------------------- Left State -------------------
-1.203902837298351e+03, 1.712286531842969e-03,0.000000000000000e+00,5.322271327735345e+05,1.294241661423180e+05,5.000000000000000e+02,1.067459562883559e+03 % rarefaction wave:
-6.019514186491754e+02, 1.712286531842969e-03,0.000000000000000e+00,5.322271327735345e+05,1.294241661423180e+05,5.000000000000000e+02,1.067459562883559e+03 
-6.019285752976856e+02, 1.712296706482752e-03,3.576809445515240e-03,5.322271314630870e+05,1.281667687224620e+05,4.999994057144300e+02,1.067459562883559e+03 
-6.019057323102235e+02, 1.712306881122536e-03,7.153483154612814e-03,5.322271301654321e+05,1.269094667349523e+05,4.999988114448439e+02,1.067459562883559e+03 
-6.018828896867700e+02, 1.712317055762320e-03,1.073002113026229e-02,5.322271288805704e+05,1.256522601738549e+05,4.999982171912406e+02,1.067459562883559e+03 
-6.018600474273109e+02, 1.712327230402103e-03,1.430642337543311e-02,5.322271276084996e+05,1.243951490336367e+05,4.999976229536207e+02,1.067459562883559e+03 
-6.018372055318264e+02, 1.712337405041887e-03,1.788268989309458e-02,5.322271263492184e+05,1.231381333083654e+05,4.999970287319831e+02,1.067459562883559e+03 
-6.018143640003017e+02, 1.712347579681671e-03,2.145882068621586e-02,5.322271251027270e+05,1.218812129925098e+05,4.999964345263279e+02,1.067459562883559e+03 
-6.017915228327184e+02, 1.712357754321455e-03,2.503481575776599e-02,5.322271238690233e+05,1.206243880801713e+05,4.999958403366546e+02,1.067459562883559e+03 
-6.017686820290612e+02, 1.712367928961238e-03,2.861067511071386e-02,5.322271226481072e+05,1.193676585658570e+05,4.999952461629633e+02,1.067459562883559e+03 
-6.017458415893118e+02, 1.712378103601022e-03,3.218639874802824e-02,5.322271214399772e+05,1.181110244438016e+05,4.999946520052536e+02,1.067459562883559e+03 
-6.017230015134547e+02, 1.712388278240806e-03,3.576198667267775e-02,5.322271202446326e+05,1.168544857081833e+05,4.999940578635251e+02,1.067459562883559e+03 
-6.017001618014723e+02, 1.712398452880589e-03,3.933743888763087e-02,5.322271190620719e+05,1.155980423534604e+05,4.999934637377779e+02,1.067459562883559e+03 
-6.016773224533487e+02, 1.712408627520373e-03,4.291275539585598e-02,5.322271178922952e+05,1.143416943740424e+05,4.999928696280117e+02,1.067459562883559e+03 
-6.016544834690643e+02, 1.712418802160157e-03,4.648793620032128e-02,5.322271167353005e+05,1.130854417636772e+05,4.999922755342251e+02,1.067459562883559e+03 
-6.016316448486056e+02, 1.712428976799940e-03,5.006298130399486e-02,5.322271155910881e+05,1.118292845173210e+05,4.999916814564197e+02,1.067459562883559e+03 
-6.016088065919525e+02, 1.712439151439724e-03,5.363789070984466e-02,5.322271144596550e+05,1.105732226287172e+05,4.999910873945939e+02,1.067459562883559e+03 
-6.015859686990899e+02, 1.712449326079508e-03,5.721266442083851e-02,5.322271133410007e+05,1.093172560923740e+05,4.999904933487473e+02,1.067459562883559e+03 
-6.015631311700032e+02, 1.712459500719291e-03,6.078730243994406e-02,5.322271122351275e+05,1.080613849029237e+05,4.999898993188813e+02,1.067459562883559e+03 
-6.015402940046712e+02, 1.712469675359075e-03,6.436180477012887e-02,5.322271111420307e+05,1.068056090541465e+05,4.999893053049940e+02,1.067459562883559e+03 
-6.015174572030803e+02, 1.712479849998859e-03,6.793617141436036e-02,5.322271100617099e+05,1.055499285407396e+05,4.999887113070859e+02,1.067459562883559e+03 
-6.014946207652104e+02, 1.712490024638643e-03,7.151040237560577e-02,5.322271089941651e+05,1.042943433565141e+05,4.999881173251558e+02,1.067459562883559e+03 
-6.014717846910467e+02, 1.712500199278426e-03,7.508449765683226e-02,5.322271079393936e+05,1.030388534960582e+05,4.999875233592041e+02,1.067459562883559e+03 
-6.014489489805742e+02, 1.712510373918210e-03,7.865845726100681e-02,5.322271068973986e+05,1.017834589539682e+05,4.999869294092313e+02,1.067459562883559e+03 
-6.014261136337711e+02, 1.712520548557994e-03,8.223228119109630e-02,5.322271058681742e+05,1.005281597239212e+05,4.999863354752356e+02,1.067459562883559e+03 
-6.014032786506257e+02, 1.712530723197777e-03,8.580596945006745e-02,5.322271048517218e+05,9.927295580078289e+04,4.999857415572180e+02,1.067459562883559e+03 
-6.013804440311180e+02, 1.712540897837561e-03,8.937952204088685e-02,5.322271038480410e+05,9.801784717852337e+04,4.999851476551777e+02,1.067459562883559e+03 
-6.013576097752333e+02, 1.712551072477345e-03,9.295293896652097e-02,5.322271028571294e+05,9.676283385166054e+04,4.999845537691148e+02,1.067459562883559e+03 
-6.013347758829512e+02, 1.712561247117128e-03,9.652622022993612e-02,5.322271018789867e+05,9.550791581411893e+04,4.999839598990281e+02,1.067459562883559e+03 
-6.013119423542589e+02, 1.712571421756912e-03,1.000993658340985e-01,5.322271009136115e+05,9.425309306057666e+04,4.999833660449183e+02,1.067459562883559e+03 
-6.012891091891358e+02, 1.712581596396696e-03,1.036723757819741e-01,5.322270999610040e+05,9.299836558505354e+04,4.999827722067844e+02,1.067459562883559e+03 
-6.012662763875688e+02, 1.712591771036480e-03,1.072452500765290e-01,5.322270990211617e+05,9.174373338220750e+04,4.999821783846272e+02,1.067459562883559e+03 
-6.012434439495372e+02, 1.712601945676263e-03,1.108179887207288e-01,5.322270980940848e+05,9.048919644585290e+04,4.999815845784449e+02,1.067459562883559e+03 % phase transition (evaporation):
-3.261501516180615e-01, 1.712601945676263e-03,1.108179887207288e-01,5.322270980940848e+05,9.048919644585290e+04,4.999815845784449e+02,1.067459562883559e+03 
-3.261501516173837e-01, 3.362720052952177e-01,8.547321097419528e+01,7.523799984695126e+05,6.870909392088758e+04,4.959268336800165e+02,1.582421819541786e+03 % contact wave:
8.547321097419528e+01, 3.362720052952177e-01,8.547321097419528e+01,7.523799984695126e+05,6.870909392088758e+04,4.959268336800165e+02,1.582421819541786e+03 
8.547321097419528e+01, 3.506896046014479e-01,8.547321097419528e+01,7.973464232792226e+05,6.870909395343781e+04,5.139902908102280e+02,1.673436268970168e+03 % shock wave:
2.032642789853936e+02, 3.506896046014479e-01,8.547321097419528e+01,7.973464232792226e+05,6.870909395343781e+04,5.139902908102280e+02,1.673436268970168e+03 
2.032642789853936e+02, 6.051619263712703e-01,0.000000000000000e+00,7.835146955111399e+05,3.999999999999998e+04,5.079999999999995e+02,1.672172045597538e+03 
4.065285579707871e+02, 6.051619263712703e-01,0.000000000000000e+00,7.835146955111399e+05,3.999999999999998e+04,5.079999999999995e+02,1.672172045597538e+03 


==> Data/dodecane_fan/fan_Tr.csv <==
%%%%%%%%%%% Wave Fan in Euler coordinates    %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Fluid:                    COOLPROP_n-Dodecane_root
% Reference Temperature:    5.000000000000000e+02 [K]
% Entropy dissipation rate: 5.000000000000000e+01 [m^4/kg/s] for kj or [m^6/kg^2] for kj^2
% Surface Tension:          0.000000000000000e+00 [kg/m/s^2] 
% Latent Heat ref. Temperat:5.080000000000000e+02 [K] 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% prop. speed [m/s],  volume [m^3/kg],  velocity [m/s],  int. energy [J/kg], pressure [kg/m/s^2], temperature [K],    entropy [J/kg/K]

%--------------------- Left State -------------------
-1.203902837298351e+03, 1.712286531842969e-03,0.000000000000000e+00,5.322271327735345e+05,1.294241661423180e+05,5.000000000000000e+02,1.067459562883559e+03 % rarefaction wave:
-6.019514186491754e+02, 1.712286531842969e-03,0.000000000000000e+00,5.322271327735345e+05,1.294241661423180e+05,5.000000000000000e+02,1.067459562883559e+03 
-6.019313099684573e+02, 1.712295488426584e-03,3.148619147953841e-03,5.322271316192928e+05,1.283172929231501e+05,4.999994768584366e+02,1.067459562883559e+03 
-6.019112015698252e+02, 1.712304445010199e-03,6.297133113234366e-03,5.322271304749663e+05,1.272104936549646e+05,4.999989537292585e+02,1.067459562883559e+03 
-6.018910934532680e+02, 1.712313401593815e-03,9.445541897867241e-03,5.322271293405500e+05,1.261037683339899e+05,4.999984306124654e+02,1.067459562883559e+03 
-6.018709856187750e+02, 1.712322358177430e-03,1.259384550387805e-02,5.322271282160468e+05,1.249971169565006e+05,4.999979075080586e+02,1.067459562883559e+03 
-6.018508780663338e+02, 1.712331314761046e-03,1.574204393329230e-02,5.322271271014553e+05,1.238905395183928e+05,4.999973844160363e+02,1.067459562883559e+03 
-6.018307707959322e+02, 1.712340271344661e-03,1.889013718813541e-02,5.322271259967752e+05,1.227840360156705e+05,4.999968613363989e+02,1.067459562883559e+03 
-6.018106638075602e+02, 1.712349227928276e-03,2.203812527043272e-02,5.322271249020041e+05,1.216776064446907e+05,4.999963382691462e+02,1.067459562883559e+03 
-6.017905571012049e+02, 1.712358184511892e-03,2.518600818220949e-02,5.322271238171434e+05,1.205712508013944e+05,4.999958152142780e+02,1.067459562883559e+03 
-6.017704506768551e+02, 1.712367141095507e-03,2.833378592549090e-02,5.322271227421911e+05,1.194649690818839e+05,4.999952921717940e+02,1.067459562883559e+03 
-6.017503445345004e+02, 1.712376097679123e-03,3.148145850230203e-02,5.322271216771466e+05,1.183587612824690e+05,4.999947691416943e+02,1.067459562883559e+03 
-6.017302386741294e+02, 1.712385054262738e-03,3.462902591466792e-02,5.322271206220110e+05,1.172526273991433e+05,4.999942461239791e+02,1.067459562883559e+03 
-6.017101330957287e+02, 1.712394010846353e-03,3.777648816461349e-02,5.322271195767809e+05,1.161465674279271e+05,4.999937231186472e+02,1.067459562883559e+03 
-6.016900277992891e+02, 1.712402967429969e-03,4.092384525416359e-02,5.322271185414582e+05,1.150405813651481e+05,4.999932001256995e+02,1.067459562883559e+03 
-6.016699227847965e+02, 1.712411924013584e-03,4.407109718534300e-02,5.322271175160392e+05,1.139346692066177e+05,4.999926771451347e+02,1.067459562883559e+03 
-6.016498180522404e+02, 1.712420880597200e-03,4.721824396017640e-02,5.322271165005266e+05,1.128288309484582e+05,4.999921541769529e+02,1.067459562883559e+03 
-6.016297136016103e+02, 1.712429837180815e-03,5.036528558068840e-02,5.322271154949177e+05,1.117230665869862e+05,4.999916312211544e+02,1.067459562883559e+03 
-6.016096094328950e+02, 1.712438793764430e-03,5.351222204890353e-02,5.322271144992134e+05,1.106173761184033e+05,4.999911082777393e+02,1.067459562883559e+03 
-6.015895055460800e+02, 1.712447750348046e-03,5.665905336684623e-02,5.322271135134100e+05,1.095117595382967e+05,4.999905853467062e+02,1.067459562883559e+03 
-6.015694019411570e+02, 1.712456706931661e-03,5.980577953654087e-02,5.322271125375103e+05,1.084062168434362e+05,4.999900624280563e+02,1.067459562883559e+03 
-6.015492986181125e+02, 1.712465663515277e-03,6.295240056001172e-02,5.322271115715109e+05,1.073007480293651e+05,4.999895395217883e+02,1.067459562883559e+03 
-6.015291955769370e+02, 1.712474620098892e-03,6.609891643928299e-02,5.322271106154134e+05,1.061953530927757e+05,4.999890166279033e+02,1.067459562883559e+03 
-6.015090928176168e+02, 1.712483576682507e-03,6.924532717637881e-02,5.322271096692159e+05,1.050900320291514e+05,4.999884937463993e+02,1.067459562883559e+03 
-6.014889903401423e+02, 1.712492533266123e-03,7.239163277332321e-02,5.322271087329178e+05,1.039847848350661e+05,4.999879708772777e+02,1.067459562883559e+03 
-6.014688881445003e+02, 1.712501489849738e-03,7.553783323214014e-02,5.322271078065189e+05,1.028796115063056e+05,4.999874480205376e+02,1.067459562883559e+03 
-6.014487862306793e+02, 1.712510446433354e-03,7.868392855485348e-02,5.322271068900175e+05,1.017745120391148e+05,4.999869251761786e+02,1.067459562883559e+03 
-6.014286845986693e+02, 1.712519403016969e-03,8.182991874348702e-02,5.322271059834148e+05,1.006694864296106e+05,4.999864023442010e+02,1.067459562883559e+03 
-6.014085832484584e+02, 1.712528359600584e-03,8.497580380006448e-02,5.322271050867073e+05,9.956453467405858e+04,4.999858795246049e+02,1.067459562883559e+03 
-6.013884821800336e+02, 1.712537316184200e-03,8.812158372660948e-02,5.322271041998981e+05,9.845965676832896e+04,4.999853567173895e+02,1.067459562883559e+03 
-6.013683813933851e+02, 1.712546272767815e-03,9.126725852514558e-02,5.322271033229840e+05,9.735485270862265e+04,4.999848339225548e+02,1.067459562883559e+03 
-6.013482808885018e+02, 1.712555229351431e-03,9.441282819769627e-02,5.322271024559640e+05,9.625012249119466e+04,4.999843111401011e+02,1.067459562883559e+03 
-6.013281806653703e+02, 1.712564185935046e-03,9.755829274628490e-02,5.322271015988387e+05,9.514546611190109e+04,4.999837883700274e+02,1.067459562883559e+03 % phase transition (evaporation):
-3.744005874528292e-01, 1.712564185935046e-03,9.755829274628490e-02,5.322271015988387e+05,9.514546611190109e+04,4.999837883700274e+02,1.067459562883559e+03 
-3.744005874535077e-01, 3.264923367434462e-01,8.960234826000446e+01,7.494464635960534e+05,7.047919036521645e+04,4.947656720117655e+02,1.575125775456977e+03 % contact wave:
8.960234826000446e+01, 3.264923367434462e-01,8.960234826000446e+01,7.494464635960534e+05,7.047919036521645e+04,4.947656720117655e+02,1.575125775456977e+03 
8.960234826000446e+01, 3.417500470689251e-01,8.960234826000446e+01,7.980654610900857e+05,7.047919036518426e+04,5.143043047039870e+02,1.673624859533750e+03 % shock wave:
2.058522562612877e+02, 3.417500470689251e-01,8.960234826000446e+01,7.980654610900857e+05,7.047919036518426e+04,5.143043047039870e+02,1.673624859533750e+03 
2.058522562612877e+02, 6.051619263712703e-01,0.000000000000000e+00,7.835146955111399e+05,3.999999999999998e+04,5.079999999999995e+02,1.672172045597538e+03 
4.117045125225754e+02, 6.051619263712703e-01,0.000000000000000e+00,7.835146955111399e+05,3.999999999999998e+04,5.079999999999995e+02,1.672172045597538e+03 


==> Data/dodecane_fan/fan_k0.csv <==
%%%%%%%%%%% Wave Fan in Euler coordinates    %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Fluid:                    COOLPROP_n-Dodecane_root
% Reference Temperature:    5.000000000000000e+02 [K]
% Entropy dissipation rate: 0.000000000000000e+00 [m^4/kg/s] for kj or [m^6/kg^2] for kj^2
% Surface Tension:          0.000000000000000e+00 [kg/m/s^2] 
% Latent Heat ref. Temperat:5.000000000000000e+02 [K] 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% prop. speed [m/s],  volume [m^3/kg],  velocity [m/s],  int. energy [J/kg], pressure [kg/m/s^2], temperature [K],    entropy [J/kg/K]

%--------------------- Left State -------------------
-1.204593710750867e+03, 1.712092518779251e-03,0.000000000000000e+00,5.321979082928535e+05,1.500000000000095e+05,5.000000000000000e+02,1.067401059711214e+03 % rarefaction wave:
-6.022968553754336e+02, 1.712092518779251e-03,0.000000000000000e+00,5.321979082928535e+05,1.500000000000095e+05,5.000000000000000e+02,1.067401059711214e+03 
-6.022868674708371e+02, 1.712096966020723e-03,1.564481659206043e-03,5.321979076269916e+05,1.494496357174253e+05,4.999997401110714e+02,1.067401059711214e+03 
-6.022768796358459e+02, 1.712101413262195e-03,3.128937374514253e-03,5.321979069635756e+05,1.488992896882037e+05,4.999994802251974e+02,1.067401059711214e+03 
-6.022668918704578e+02, 1.712105860503667e-03,4.693367146172821e-03,5.321979063026075e+05,1.483489619116484e+05,4.999992203423781e+02,1.067401059711214e+03 
-6.022569041746732e+02, 1.712110307745140e-03,6.257770974429932e-03,5.321979056440881e+05,1.477986523876982e+05,4.999989604626136e+02,1.067401059711214e+03 
-6.022469165484891e+02, 1.712114754986612e-03,7.822148859533766e-03,5.321979049880165e+05,1.472483611155461e+05,4.999987005859040e+02,1.067401059711214e+03 
-6.022369289919044e+02, 1.712119202228084e-03,9.386500801732499e-03,5.321979043343904e+05,1.466980880947158e+05,4.999984407122485e+02,1.067401059711214e+03 
-6.022269415049177e+02, 1.712123649469556e-03,1.095082680127430e-02,5.321979036832119e+05,1.461478333248201e+05,4.999981808416478e+02,1.067401059711214e+03 
-6.022169540875293e+02, 1.712128096711029e-03,1.251512685840733e-02,5.321979030344817e+05,1.455975968056583e+05,4.999979209741027e+02,1.067401059711214e+03 
-6.022069667397336e+02, 1.712132543952501e-03,1.407940097337976e-02,5.321979023881973e+05,1.450473785360702e+05,4.999976611096109e+02,1.067401059711214e+03 
-6.021969794615322e+02, 1.712136991193973e-03,1.564364914643974e-02,5.321979017443598e+05,1.444971785160119e+05,4.999974012481736e+02,1.067401059711214e+03 
-6.021869922529241e+02, 1.712141438435445e-03,1.720787137783542e-02,5.321979011029692e+05,1.439469967450678e+05,4.999971413897912e+02,1.067401059711214e+03 
-6.021770051139052e+02, 1.712145885676917e-03,1.877206766781494e-02,5.321979004640256e+05,1.433968332224496e+05,4.999968815344628e+02,1.067401059711214e+03 
-6.021670180444765e+02, 1.712150332918390e-03,2.033623801662644e-02,5.321978998275278e+05,1.428466879480233e+05,4.999966216821891e+02,1.067401059711214e+03 
-6.021570310446377e+02, 1.712154780159862e-03,2.190038242451806e-02,5.321978991934777e+05,1.422965609212575e+05,4.999963618329703e+02,1.067401059711214e+03 
-6.021470441143841e+02, 1.712159227401334e-03,2.346450089173794e-02,5.321978985618743e+05,1.417464521414528e+05,4.999961019868054e+02,1.067401059711214e+03 
-6.021370572537170e+02, 1.712163674642806e-03,2.502859341853419e-02,5.321978979327170e+05,1.411963616083977e+05,4.999958421436952e+02,1.067401059711214e+03 
-6.021270704626329e+02, 1.712168121884279e-03,2.659266000515494e-02,5.321978973060056e+05,1.406462893214164e+05,4.999955823036391e+02,1.067401059711214e+03 
-6.021170837411307e+02, 1.712172569125751e-03,2.815670065184830e-02,5.321978966817409e+05,1.400962352799967e+05,4.999953224666375e+02,1.067401059711214e+03 
-6.021070970892109e+02, 1.712177016367223e-03,2.972071535886238e-02,5.321978960599221e+05,1.395461994839379e+05,4.999950626326903e+02,1.067401059711214e+03 
-6.020971105068692e+02, 1.712181463608695e-03,3.128470412644529e-02,5.321978954405489e+05,1.389961819323270e+05,4.999948028017968e+02,1.067401059711214e+03 
-6.020871239941072e+02, 1.712185910850167e-03,3.284866695484513e-02,5.321978948236218e+05,1.384461826251298e+05,4.999945429739581e+02,1.067401059711214e+03 
-6.020771375509219e+02, 1.712190358091640e-03,3.441260384430999e-02,5.321978942091422e+05,1.378962015617373e+05,4.999942831491738e+02,1.067401059711214e+03 
-6.020671511773128e+02, 1.712194805333112e-03,3.597651479508797e-02,5.321978935971077e+05,1.373462387416448e+05,4.999940233274438e+02,1.067401059711214e+03 
-6.020571648732763e+02, 1.712199252574584e-03,3.754039980742715e-02,5.321978929875186e+05,1.367962941642466e+05,4.999937635087678e+02,1.067401059711214e+03 
-6.020471786388142e+02, 1.712203699816056e-03,3.910425888157561e-02,5.321978923803748e+05,1.362463678293454e+05,4.999935036931463e+02,1.067401059711214e+03 
-6.020371924739218e+02, 1.712208147057528e-03,4.066809201778144e-02,5.321978917756772e+05,1.356964597361120e+05,4.999932438805785e+02,1.067401059711214e+03 
-6.020272063786003e+02, 1.712212594299001e-03,4.223189921629270e-02,5.321978911734252e+05,1.351465698843793e+05,4.999929840710653e+02,1.067401059711214e+03 
-6.020172203528466e+02, 1.712217041540473e-03,4.379568047735745e-02,5.321978905736195e+05,1.345966982734891e+05,4.999927242646058e+02,1.067401059711214e+03 
-6.020072343966593e+02, 1.712221488781945e-03,4.535943580122376e-02,5.321978899762569e+05,1.340468449028500e+05,4.999924644612003e+02,1.067401059711214e+03 
-6.019972485100387e+02, 1.712225936023417e-03,4.692316518813968e-02,5.321978893813406e+05,1.334970097722914e+05,4.999922046608492e+02,1.067401059711214e+03 
-6.019872626929808e+02, 1.712230383264890e-03,4.848686863835327e-02,5.321978887888702e+05,1.329471928810415e+05,4.999919448635519e+02,1.067401059711214e+03 % phase transition (evaporation):
-2.968342140111749e-01, 1.712230383264890e-03,4.848686863835327e-02,5.321978887888702e+05,1.329471928810415e+05,4.999919448635519e+02,1.067401059711214e+03 
-2.968342140112057e-01, 1.776665916844283e-01,3.553480409282231e+01,7.588450277629595e+05,1.257903443388951e+05,4.996443272239749e+02,1.566221335566262e+03 % contact wave:
3.553480409282231e+01, 1.776665916844283e-01,3.553480409282231e+01,7.588450277629595e+05,1.257903443388951e+05,4.996443272239749e+02,1.566221335566262e+03 
3.553480409282231e+01, 1.791627596731896e-01,3.553480409282231e+01,7.665002535840245e+05,1.257903442524256e+05,5.027126048344424e+02,1.581871326201698e+03 % shock wave:
1.655670180629984e+02, 1.791627596731896e-01,3.553480409282231e+01,7.665002535840245e+05,1.257903442524256e+05,5.027126048344424e+02,1.581871326201698e+03 
1.655670180629984e+02, 2.281238084112847e-01,0.000000000000000e+00,7.609727876157165e+05,1.000000000000000e+05,5.000000000000000e+02,1.581776290644169e+03 
3.311340361259969e+02, 2.281238084112847e-01,0.000000000000000e+00,7.609727876157165e+05,1.000000000000000e+05,5.000000000000000e+02,1.581776290644169e+03 


==> Data/dodecane_fan/fan_k100.csv <==
%%%%%%%%%%% Wave Fan in Euler coordinates    %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Fluid:                    COOLPROP_n-Dodecane_root
% Reference Temperature:    5.000000000000000e+02 [K]
% Entropy dissipation rate: 1.000000000000000e+02 [m^4/kg/s] for kj or [m^6/kg^2] for kj^2
% Surface Tension:          0.000000000000000e+00 [kg/m/s^2] 
% Latent Heat ref. Temperat:5.000000000000000e+02 [K] 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% prop. speed [m/s],  volume [m^3/kg],  velocity [m/s],  int. energy [J/kg], pressure [kg/m/s^2], temperature [K],    entropy [J/kg/K]

%--------------------- Left State -------------------
-1.204593710750867e+03, 1.712092518779251e-03,0.000000000000000e+00,5.321979082928535e+05,1.500000000000095e+05,5.000000000000000e+02,1.067401059711214e+03 % rarefaction wave:
-6.022968553754336e+02, 1.712092518779251e-03,0.000000000000000e+00,5.321979082928535e+05,1.500000000000095e+05,5.000000000000000e+02,1.067401059711214e+03 
-6.022714423877609e+02, 1.712103834295916e-03,3.980600492502189e-03,5.321979066034481e+05,1.485996944944597e+05,4.999993387472145e+02,1.067401059711214e+03 
-6.022460298506917e+02, 1.712115149812580e-03,7.961033028756439e-03,5.321979049298883e+05,1.471995071546156e+05,4.999986775142050e+02,1.067401059711214e+03 
-6.022206177642039e+02, 1.712126465329245e-03,1.194129761285079e-02,5.321979032721706e+05,1.457994379726119e+05,4.999980163009710e+02,1.067401059711214e+03 
-6.021952061282728e+02, 1.712137780845910e-03,1.592139424887308e-02,5.321979016302953e+05,1.443994869404583e+05,4.999973551075116e+02,1.067401059711214e+03 
-6.021697949428747e+02, 1.712149096362574e-03,1.990132294091092e-02,5.321979000042611e+05,1.429996540502282e+05,4.999966939338265e+02,1.067401059711214e+03 
-6.021443842079885e+02, 1.712160411879239e-03,2.388108369305174e-02,5.321978983940653e+05,1.415999392943057e+05,4.999960327799159e+02,1.067401059711214e+03 
-6.021189739235892e+02, 1.712171727395904e-03,2.786067650938273e-02,5.321978967997069e+05,1.402003426646269e+05,4.999953716457788e+02,1.067401059711214e+03 
-6.020935640896539e+02, 1.712183042912569e-03,3.184010139399091e-02,5.321978952211853e+05,1.388008641534242e+05,4.999947105314154e+02,1.067401059711214e+03 
-6.020681547061607e+02, 1.712194358429233e-03,3.581935835096307e-02,5.321978936585003e+05,1.374015037529970e+05,4.999940494368254e+02,1.067401059711214e+03 
-6.020427457730863e+02, 1.712205673945898e-03,3.979844738438579e-02,5.321978921116476e+05,1.360022614554184e+05,4.999933883620085e+02,1.067401059711214e+03 
-6.020173372904050e+02, 1.712216989462563e-03,4.377736849834545e-02,5.321978905806277e+05,1.346031372524181e+05,4.999927273069632e+02,1.067401059711214e+03 
-6.019919292580958e+02, 1.712228304979228e-03,4.775612169692824e-02,5.321978890654391e+05,1.332041311366682e+05,4.999920662716902e+02,1.067401059711214e+03 
-6.019665216761335e+02, 1.712239620495892e-03,5.173470698422010e-02,5.321978875660804e+05,1.318052430998976e+05,4.999914052561886e+02,1.067401059711214e+03 
-6.019411145444981e+02, 1.712250936012557e-03,5.571312436430680e-02,5.321978860825498e+05,1.304064731346537e+05,4.999907442604587e+02,1.067401059711214e+03 
-6.019157078631645e+02, 1.712262251529222e-03,5.969137384127388e-02,5.321978846148470e+05,1.290078212329191e+05,4.999900832844997e+02,1.067401059711214e+03 
-6.018903016321078e+02, 1.712273567045886e-03,6.366945541920668e-02,5.321978831629694e+05,1.276092873865438e+05,4.999894223283109e+02,1.067401059711214e+03 
-6.018648958513086e+02, 1.712284882562551e-03,6.764736910219035e-02,5.321978817269165e+05,1.262108715882675e+05,4.999887613918930e+02,1.067401059711214e+03 
-6.018394905207397e+02, 1.712296198079216e-03,7.162511489430982e-02,5.321978803066869e+05,1.248125738295733e+05,4.999881004752441e+02,1.067401059711214e+03 
-6.018140856403816e+02, 1.712307513595881e-03,7.560269279964980e-02,5.321978789022783e+05,1.234143941031512e+05,4.999874395783653e+02,1.067401059711214e+03 
-6.017886812102082e+02, 1.712318829112545e-03,7.958010282229480e-02,5.321978775136909e+05,1.220163324008771e+05,4.999867787012556e+02,1.067401059711214e+03 
-6.017632772301976e+02, 1.712330144629210e-03,8.355734496632913e-02,5.321978761409221e+05,1.206183887149031e+05,4.999861178439143e+02,1.067401059711214e+03 
-6.017378737003258e+02, 1.712341460145875e-03,8.753441923583689e-02,5.321978747839703e+05,1.192205630373276e+05,4.999854570063409e+02,1.067401059711214e+03 
-6.017124706205708e+02, 1.712352775662540e-03,9.151132563490197e-02,5.321978734428375e+05,1.178228553605771e+05,4.999847961885366e+02,1.067401059711214e+03 
-6.016870679909107e+02, 1.712364091179204e-03,9.548806416760805e-02,5.321978721175190e+05,1.164252656768217e+05,4.999841353905002e+02,1.067401059711214e+03 
-6.016616658113170e+02, 1.712375406695869e-03,9.946463483803861e-02,5.321978708080134e+05,1.150277939776269e+05,4.999834746122301e+02,1.067401059711214e+03 
-6.016362640817711e+02, 1.712386722212534e-03,1.034410376502769e-01,5.321978695143197e+05,1.136304402556386e+05,4.999828138537272e+02,1.067401059711214e+03 
-6.016108628022478e+02, 1.712398037729198e-03,1.074172726084060e-01,5.321978682364380e+05,1.122332045027948e+05,4.999821531149906e+02,1.067401059711214e+03 
-6.015854619727261e+02, 1.712409353245863e-03,1.113933397165088e-01,5.321978669743655e+05,1.108360867115170e+05,4.999814923960207e+02,1.067401059711214e+03 
-6.015600615931803e+02, 1.712420668762528e-03,1.153692389786679e-01,5.321978657281024e+05,1.094390868737202e+05,4.999808316968164e+02,1.067401059711214e+03 
-6.015346616635887e+02, 1.712431984279193e-03,1.193449703989657e-01,5.321978644976459e+05,1.080422049816267e+05,4.999801710173776e+02,1.067401059711214e+03 
-6.015092621839277e+02, 1.712443299795857e-03,1.233205339814845e-01,5.321978632829954e+05,1.066454410274640e+05,4.999795103577044e+02,1.067401059711214e+03 % phase transition (evaporation):
4.865338700375431e-02, 1.712443299795857e-03,1.233205339814845e-01,5.321978632829954e+05,1.066454410274640e+05,4.999795103577044e+02,1.067401059711214e+03 
4.865338700469124e-02, 2.133663506788709e-01,9.352001806272286e+00,7.590786613118775e+05,1.062430457400843e+05,4.993563825606817e+02,1.574941875349277e+03 % contact wave:
9.352001806272286e+00, 2.133663506788709e-01,9.352001806272286e+00,7.590786613118775e+05,1.062430457400843e+05,4.993563825606817e+02,1.574941875349277e+03 
9.352001806272286e+00, 2.141146306118536e-01,9.352001806272286e+00,7.624174353656700e+05,1.062430457402055e+05,5.007004973494048e+02,1.581778035102456e+03 % shock wave:
1.522869006918220e+02, 2.141146306118536e-01,9.352001806272286e+00,7.624174353656700e+05,1.062430457402055e+05,5.007004973494048e+02,1.581778035102456e+03 
1.522869006918220e+02, 2.281238084112847e-01,0.000000000000000e+00,7.609727876157165e+05,1.000000000000000e+05,5.000000000000000e+02,1.581776290644169e+03 
3.045738013836439e+02, 2.281238084112847e-01,0.000000000000000e+00,7.609727876157165e+05,1.000000000000000e+05,5.000000000000000e+02,1.581776290644169e+03 


==> Data/dodecane_fan/fan_k47.39.csv <==
%%%%%%%%%%% Wave Fan in Euler coordinates    %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Fluid:                    COOLPROP_n-Dodecane_root
% Reference Temperature:    5.000000000000000e+02 [K]
% Entropy dissipation rate: 4.739000000000000e+01 [m^4/kg/s] for kj or [m^6/kg^2] for kj^2
% Surface Tension:          0.000000000000000e+00 [kg/m/s^2] 
% Latent Heat ref. Temperat:5.000000000000000e+02 [K] 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% prop. speed [m/s],  volume [m^3/kg],  velocity [m/s],  int. energy [J/kg], pressure [kg/m/s^2], temperature [K],    entropy [J/kg/K]

%--------------------- Left State -------------------
-1.204593710750867e+03, 1.712092518779251e-03,0.000000000000000e+00,5.321979082928535e+05,1.500000000000095e+05,5.000000000000000e+02,1.067401059711214e+03 % rarefaction wave:
-6.022968553754336e+02, 1.712092518779251e-03,0.000000000000000e+00,5.321979082928535e+05,1.500000000000095e+05,5.000000000000000e+02,1.067401059711214e+03 
-6.022741680939685e+02, 1.712102620624444e-03,3.553660176068817e-03,5.321979067838914e+05,1.487498817882433e+05,4.999994096704390e+02,1.067401059711214e+03 
-6.022514811716328e+02, 1.712112722469638e-03,7.107186492409528e-03,5.321979052875575e+05,1.474998577539551e+05,4.999988193566392e+02,1.067401059711214e+03 
-6.022287946084080e+02, 1.712122824314831e-03,1.066057895193083e-02,5.321979038038491e+05,1.462499278914915e+05,4.999982290585999e+02,1.067401059711214e+03 
-6.022061084042805e+02, 1.712132926160025e-03,1.421383755754129e-02,5.321979023327680e+05,1.450000921955906e+05,4.999976387763219e+02,1.067401059711214e+03 
-6.021834225592293e+02, 1.712143028005218e-03,1.776696231214932e-02,5.321979008743120e+05,1.437503506599261e+05,4.999970485098030e+02,1.067401059711214e+03 
-6.021607370732415e+02, 1.712153129850412e-03,2.131995321866322e-02,5.321978994284807e+05,1.425007032795502e+05,4.999964582590449e+02,1.067401059711214e+03 
-6.021380519462995e+02, 1.712163231695605e-03,2.487281027999115e-02,5.321978979952716e+05,1.412511500485961e+05,4.999958680240460e+02,1.067401059711214e+03 
-6.021153671783858e+02, 1.712173333540798e-03,2.842553349904115e-02,5.321978965746849e+05,1.400016909614890e+05,4.999952778048066e+02,1.067401059711214e+03 
-6.020926827694864e+02, 1.712183435385992e-03,3.197812287872112e-02,5.321978951667205e+05,1.387523260128647e+05,4.999946876013269e+02,1.067401059711214e+03 
-6.020699987195818e+02, 1.712193537231185e-03,3.553057842193882e-02,5.321978937713756e+05,1.375030551967007e+05,4.999940974136056e+02,1.067401059711214e+03 
-6.020473150286584e+02, 1.712203639076379e-03,3.908290013160189e-02,5.321978923886506e+05,1.362538785079544e+05,4.999935072416436e+02,1.067401059711214e+03 
-6.020246316966977e+02, 1.712213740921572e-03,4.263508801061784e-02,5.321978910185436e+05,1.350047959405638e+05,4.999929170854396e+02,1.067401059711214e+03 
-6.020019487236839e+02, 1.712223842766766e-03,4.618714206189404e-02,5.321978896610551e+05,1.337558074891703e+05,4.999923269449940e+02,1.067401059711214e+03 
-6.019792661095995e+02, 1.712233944611959e-03,4.973906228833772e-02,5.321978883161828e+05,1.325069131480337e+05,4.999917368203064e+02,1.067401059711214e+03 
-6.019565838544289e+02, 1.712244046457153e-03,5.329084869285601e-02,5.321978869839265e+05,1.312581129117843e+05,4.999911467113762e+02,1.067401059711214e+03 
-6.019339019581566e+02, 1.712254148302346e-03,5.684250127835587e-02,5.321978856642846e+05,1.300094067746935e+05,4.999905566182038e+02,1.067401059711214e+03 
-6.019112204207634e+02, 1.712264250147540e-03,6.039402004774416e-02,5.321978843572568e+05,1.287607947310169e+05,4.999899665407880e+02,1.067401059711214e+03 
-6.018885392422351e+02, 1.712274351992733e-03,6.394540500392758e-02,5.321978830628407e+05,1.275122767753979e+05,4.999893764791291e+02,1.067401059711214e+03 
-6.018658584225551e+02, 1.712284453837927e-03,6.749665614981272e-02,5.321978817810371e+05,1.262638529024585e+05,4.999887864332278e+02,1.067401059711214e+03 
-6.018431779617048e+02, 1.712294555683120e-03,7.104777348830603e-02,5.321978805118452e+05,1.250155231059620e+05,4.999881964030819e+02,1.067401059711214e+03 
-6.018204978596700e+02, 1.712304657528313e-03,7.459875702231383e-02,5.321978792552628e+05,1.237672873808536e+05,4.999876063886926e+02,1.067401059711214e+03 
-6.017978181164320e+02, 1.712314759373507e-03,7.814960675474231e-02,5.321978780112885e+05,1.225191457212834e+05,4.999870163900586e+02,1.067401059711214e+03 
-6.017751387319762e+02, 1.712324861218700e-03,8.170032268849751e-02,5.321978767799224e+05,1.212710981217599e+05,4.999864264071802e+02,1.067401059711214e+03 
-6.017524597062860e+02, 1.712334963063894e-03,8.525090482648537e-02,5.321978755611643e+05,1.200231445768802e+05,4.999858364400578e+02,1.067401059711214e+03 
-6.017297810393439e+02, 1.712345064909087e-03,8.880135317161168e-02,5.321978743550122e+05,1.187752850807302e+05,4.999852464886900e+02,1.067401059711214e+03 
-6.017071027311346e+02, 1.712355166754281e-03,9.235166772678209e-02,5.321978731614655e+05,1.175275196280371e+05,4.999846565530776e+02,1.067401059711214e+03 
-6.016844247816397e+02, 1.712365268599474e-03,9.590184849490214e-02,5.321978719805224e+05,1.162798482129093e+05,4.999840666332192e+02,1.067401059711214e+03 
-6.016617471908440e+02, 1.712375370444668e-03,9.945189547887723e-02,5.321978708121838e+05,1.150322708299052e+05,4.999834767291154e+02,1.067401059711214e+03 
-6.016390699587307e+02, 1.712385472289861e-03,1.030018086816126e-01,5.321978696564456e+05,1.137847874733707e+05,4.999828868407652e+02,1.067401059711214e+03 
-6.016163930852842e+02, 1.712395574135055e-03,1.065515881060134e-01,5.321978685133096e+05,1.125373981378725e+05,4.999822969681689e+02,1.067401059711214e+03 
-6.015937165704852e+02, 1.712405675980248e-03,1.101012337549847e-01,5.321978673827746e+05,1.112901028176684e+05,4.999817071113261e+02,1.067401059711214e+03 % phase transition (evaporation):
-1.528249937559137e-02, 1.712405675980248e-03,1.101012337549847e-01,5.321978673827746e+05,1.112901028176684e+05,4.999817071113261e+02,1.067401059711214e+03 
-1.528249937500981e-02, 2.051337948088822e-01,1.500478041279435e+01,7.590801436404678e+05,1.101995035252529e+05,4.994335074752519e+02,1.573161204304675e+03 % contact wave:
1.500478041279435e+01, 2.051337948088822e-01,1.500478041279435e+01,7.590801436404678e+05,1.101995035252529e+05,4.994335074752519e+02,1.573161204304675e+03 
1.500478041279435e+01, 2.060498481740297e-01,1.500478041279435e+01,7.632927553488486e+05,1.101995035243470e+05,5.011278693492981e+02,1.581783487483234e+03 % shock wave:
1.550672201703375e+02, 2.060498481740297e-01,1.500478041279435e+01,7.632927553488486e+05,1.101995035243470e+05,5.011278693492981e+02,1.581783487483234e+03 
1.550672201703375e+02, 2.281238084112847e-01,0.000000000000000e+00,7.609727876157165e+05,1.000000000000000e+05,5.000000000000000e+02,1.581776290644169e+03 
3.101344403406750e+02, 2.281238084112847e-01,0.000000000000000e+00,7.609727876157165e+05,1.000000000000000e+05,5.000000000000000e+02,1.581776290644169e+03 


==> Data/dodecane_fan/fan_k50.csv <==
%%%%%%%%%%% Wave Fan in Euler coordinates    %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Fluid:                    COOLPROP_n-Dodecane_root
% Reference Temperature:    5.000000000000000e+02 [K]
% Entropy dissipation rate: 5.000000000000000e+01 [m^4/kg/s] for kj or [m^6/kg^2] for kj^2
% Surface Tension:          0.000000000000000e+00 [kg/m/s^2] 
% Latent Heat ref. Temperat:5.000000000000000e+02 [K] 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% prop. speed [m/s],  volume [m^3/kg],  velocity [m/s],  int. energy [J/kg], pressure [kg/m/s^2], temperature [K],    entropy [J/kg/K]

%--------------------- Left State -------------------
-1.204593710750867e+03, 1.712092518779251e-03,0.000000000000000e+00,5.321979082928535e+05,1.500000000000095e+05,5.000000000000000e+02,1.067401059711214e+03 % rarefaction wave:
-6.022968553754336e+02, 1.712092518779251e-03,0.000000000000000e+00,5.321979082928535e+05,1.500000000000095e+05,5.000000000000000e+02,1.067401059711214e+03 
-6.022739435865394e+02, 1.712102720590473e-03,3.588825884063146e-03,5.321979067690221e+05,1.487375113157349e+05,4.999994038287239e+02,1.067401059711214e+03 
-6.022510321639151e+02, 1.712112922401695e-03,7.177515246015827e-03,5.321979052580687e+05,1.474751186818120e+05,4.999988076735212e+02,1.067401059711214e+03 
-6.022281211075450e+02, 1.712123124212917e-03,1.076606808885395e-02,5.321979037599944e+05,1.462128220926958e+05,4.999982115343933e+02,1.067401059711214e+03 
-6.022052104174139e+02, 1.712133326024140e-03,1.435448441557327e-02,5.321979022747972e+05,1.449506215429185e+05,4.999976154113400e+02,1.067401059711214e+03 
-6.021823000935019e+02, 1.712143527835362e-03,1.794276422916941e-02,5.321979008024763e+05,1.436885170261794e+05,4.999970193043600e+02,1.067401059711214e+03 
-6.021593901357936e+02, 1.712153729646584e-03,2.153090753263785e-02,5.321978993430309e+05,1.424265085370984e+05,4.999964232134535e+02,1.067401059711214e+03 
-6.021364805442693e+02, 1.712163931457806e-03,2.511891432897395e-02,5.321978978964591e+05,1.411645960694228e+05,4.999958271386197e+02,1.067401059711214e+03 
-6.021135713189158e+02, 1.712174133269028e-03,2.870678462117292e-02,5.321978964627620e+05,1.399027796179753e+05,4.999952310798592e+02,1.067401059711214e+03 
-6.020906624597146e+02, 1.712184335080250e-03,3.229451841222983e-02,5.321978950419355e+05,1.386410591768172e+05,4.999946350371715e+02,1.067401059711214e+03 
-6.020677539666463e+02, 1.712194536891473e-03,3.588211570513963e-02,5.321978936339812e+05,1.373794347398183e+05,4.999940390105555e+02,1.067401059711214e+03 
-6.020448458396979e+02, 1.712204738702695e-03,3.946957650289710e-02,5.321978922388969e+05,1.361179063017830e+05,4.999934430000124e+02,1.067401059711214e+03 
-6.020219380788501e+02, 1.712214940513917e-03,4.305690080849692e-02,5.321978908566821e+05,1.348564738566635e+05,4.999928470055409e+02,1.067401059711214e+03 
-6.019990306840862e+02, 1.712225142325139e-03,4.664408862493362e-02,5.321978894873366e+05,1.335951373987200e+05,4.999922510271410e+02,1.067401059711214e+03 
-6.019761236553890e+02, 1.712235344136361e-03,5.023113995520158e-02,5.321978881308575e+05,1.323338969220840e+05,4.999916550648120e+02,1.067401059711214e+03 
-6.019532169927419e+02, 1.712245545947584e-03,5.381805480229505e-02,5.321978867872440e+05,1.310727524211995e+05,4.999910591185543e+02,1.067401059711214e+03 
-6.019303106961275e+02, 1.712255747758806e-03,5.740483316920816e-02,5.321978854564982e+05,1.298117038901987e+05,4.999904631883672e+02,1.067401059711214e+03 
-6.019074047655299e+02, 1.712265949570028e-03,6.099147505893487e-02,5.321978841386166e+05,1.285507513234990e+05,4.999898672742514e+02,1.067401059711214e+03 
-6.018844992009303e+02, 1.712276151381250e-03,6.457798047446903e-02,5.321978828335967e+05,1.272898947150490e+05,4.999892713762051e+02,1.067401059711214e+03 
-6.018615940023140e+02, 1.712286353192472e-03,6.816434941880435e-02,5.321978815414404e+05,1.260291340593567e+05,4.999886754942291e+02,1.067401059711214e+03 
-6.018386891696618e+02, 1.712296555003695e-03,7.175058189493440e-02,5.321978802621458e+05,1.247684693504931e+05,4.999880796283226e+02,1.067401059711214e+03 
-6.018157847029568e+02, 1.712306756814917e-03,7.533667790585261e-02,5.321978789957118e+05,1.235079005827275e+05,4.999874837784856e+02,1.067401059711214e+03 
-6.017928806021829e+02, 1.712316958626139e-03,7.892263745455226e-02,5.321978777421368e+05,1.222474277502770e+05,4.999868879447174e+02,1.067401059711214e+03 
-6.017699768673239e+02, 1.712327160437361e-03,8.250846054402652e-02,5.321978765014204e+05,1.209870508476105e+05,4.999862921270187e+02,1.067401059711214e+03 
-6.017470734983613e+02, 1.712337362248583e-03,8.609414717726840e-02,5.321978752735622e+05,1.197267698687380e+05,4.999856963253885e+02,1.067401059711214e+03 
-6.017241704952768e+02, 1.712347564059806e-03,8.967969735727080e-02,5.321978740585609e+05,1.184665848078202e+05,4.999851005398261e+02,1.067401059711214e+03 
-6.017012678580579e+02, 1.712357765871028e-03,9.326511108702644e-02,5.321978728564145e+05,1.172064956596006e+05,4.999845047703328e+02,1.067401059711214e+03 
-6.016783655866843e+02, 1.712367967682250e-03,9.685038836952795e-02,5.321978716671232e+05,1.159465024178884e+05,4.999839090169070e+02,1.067401059711214e+03 
-6.016554636811381e+02, 1.712378169493472e-03,1.004355292077678e-01,5.321978704906853e+05,1.146866050768229e+05,4.999833132795483e+02,1.067401059711214e+03 
-6.016325621414054e+02, 1.712388371304694e-03,1.040205336047383e-01,5.321978693271012e+05,1.134268036311335e+05,4.999827175582575e+02,1.067401059711214e+03 
-6.016096609674659e+02, 1.712398573115916e-03,1.076054015634317e-01,5.321978681763673e+05,1.121670980745147e+05,4.999821218530333e+02,1.067401059711214e+03 
-6.015867601593045e+02, 1.712408774927139e-03,1.111901330868399e-01,5.321978670384849e+05,1.109074884015874e+05,4.999815261638758e+02,1.067401059711214e+03 % phase transition (evaporation):
-1.007504768492055e-02, 1.712408774927139e-03,1.111901330868399e-01,5.321978670384849e+05,1.109074884015874e+05,4.999815261638758e+02,1.067401059711214e+03 
-1.007504768306333e-02, 2.057684853021542e-01,1.456153479959700e+01,7.590810641551559e+05,1.098841804158801e+05,4.994277654969005e+02,1.573302891509081e+03 % contact wave:
1.456153479959700e+01, 2.057684853021542e-01,1.456153479959700e+01,7.590810641551559e+05,1.098841804158801e+05,4.994277654969005e+02,1.573302891509081e+03 
1.456153479959700e+01, 2.066715193184756e-01,1.456153479959700e+01,7.632240356697406e+05,1.098841804155507e+05,5.010942372467202e+02,1.581782868989951e+03 % shock wave:
1.548474738721947e+02, 2.066715193184756e-01,1.456153479959700e+01,7.632240356697406e+05,1.098841804155507e+05,5.010942372467202e+02,1.581782868989951e+03 
1.548474738721947e+02, 2.281238084112847e-01,0.000000000000000e+00,7.609727876157165e+05,1.000000000000000e+05,5.000000000000000e+02,1.581776290644169e+03 
3.096949477443894e+02, 2.281238084112847e-01,0.000000000000000e+00,7.609727876157165e+05,1.000000000000000e+05,5.000000000000000e+02,1.581776290644169e+03 


==> Data/dodecane_fan/fan_surf+.1bar.csv <==
%%%%%%%%%%% Wave Fan in Euler coordinates    %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Fluid:                    COOLPROP_n-Dodecane_root
% Reference Temperature:    5.000000000000000e+02 [K]
% Entropy dissipation rate: 5.000000000000000e+01 [m^4/kg/s] for kj or [m^6/kg^2] for kj^2
% Surface Tension:          1.000000000000000e+04 [kg/m/s^2] 
% Latent Heat ref. Temperat:5.040000000000000e+02 [K] 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% prop. speed [m/s],  volume [m^3/kg],  velocity [m/s],  int. energy [J/kg], pressure [kg/m/s^2], temperature [K],    entropy [J/kg/K]

%--------------------- Left State -------------------
-1.203902837298351e+03, 1.712286531842969e-03,0.000000000000000e+00,5.322271327735345e+05,1.294241661423180e+05,5.000000000000000e+02,1.067459562883559e+03 % rarefaction wave:
-6.019514186491754e+02, 1.712286531842969e-03,0.000000000000000e+00,5.322271327735345e+05,1.294241661423180e+05,5.000000000000000e+02,1.067459562883559e+03 
-6.019226767058499e+02, 1.712299333796388e-03,4.500397510855936e-03,5.322271311267792e+05,1.278420968208653e+05,4.999992522595467e+02,1.067459562883559e+03 
-6.018939353388158e+02, 1.712312135749808e-03,9.000580135609001e-03,5.322271295002766e+05,1.262601785779031e+05,4.999985045443971e+02,1.067459562883559e+03 
-6.018651945480412e+02, 1.712324937703228e-03,1.350054788017424e-02,5.322271278940248e+05,1.246784114022045e+05,4.999977568545509e+02,1.067459562883559e+03 
-6.018364543334902e+02, 1.712337739656647e-03,1.800030075046637e-02,5.322271263080220e+05,1.230967952821500e+05,4.999970091900071e+02,1.067459562883559e+03 
-6.018077146951296e+02, 1.712350541610067e-03,2.249983875239974e-02,5.322271247422656e+05,1.215153302062853e+05,4.999962615507648e+02,1.067459562883559e+03 
-6.017789756329263e+02, 1.712363343563487e-03,2.699916189188838e-02,5.322271231967538e+05,1.199340161634750e+05,4.999955139368245e+02,1.067459562883559e+03 
-6.017502371468472e+02, 1.712376145516906e-03,3.149827017484599e-02,5.322271216714864e+05,1.183528531423669e+05,4.999947663481852e+02,1.067459562883559e+03 
-6.017214992368567e+02, 1.712388947470326e-03,3.599716360718591e-02,5.322271201664575e+05,1.167718411313496e+05,4.999940187848457e+02,1.067459562883559e+03 
-6.016927619029250e+02, 1.712401749423746e-03,4.049584219482116e-02,5.322271186816698e+05,1.151909801195914e+05,4.999932712468076e+02,1.067459562883559e+03 
-6.016640251450141e+02, 1.712414551377165e-03,4.499430594366439e-02,5.322271172171183e+05,1.136102700950446e+05,4.999925237340676e+02,1.067459562883559e+03 
-6.016352889630925e+02, 1.712427353330585e-03,4.949255485962793e-02,5.322271157728020e+05,1.120297110466487e+05,4.999917762466267e+02,1.067459562883559e+03 
-6.016065533571276e+02, 1.712440155284005e-03,5.399058894862378e-02,5.322271143487192e+05,1.104493029631329e+05,4.999910287844843e+02,1.067459562883559e+03 
-6.015778183270825e+02, 1.712452957237424e-03,5.848840821656359e-02,5.322271129448672e+05,1.088690458328484e+05,4.999902813476392e+02,1.067459562883559e+03 
-6.015490838729271e+02, 1.712465759190844e-03,6.298601266935866e-02,5.322271115612456e+05,1.072889396448024e+05,4.999895339360920e+02,1.067459562883559e+03 
-6.015203499946277e+02, 1.712478561144264e-03,6.748340231291997e-02,5.322271101978506e+05,1.057089843875972e+05,4.999887865498420e+02,1.067459562883559e+03 
-6.014916166921475e+02, 1.712491363097683e-03,7.198057715315814e-02,5.322271088546816e+05,1.041291800494711e+05,4.999880391888873e+02,1.067459562883559e+03 
-6.014628839654564e+02, 1.712504165051103e-03,7.647753719598348e-02,5.322271075317364e+05,1.025495266195214e+05,4.999872918532292e+02,1.067459562883559e+03 
-6.014341518145178e+02, 1.712516967004523e-03,8.097428244730592e-02,5.322271062290129e+05,1.009700240859778e+05,4.999865445428655e+02,1.067459562883559e+03 
-6.014054202393006e+02, 1.712529768957942e-03,8.547081291303509e-02,5.322271049465090e+05,9.939067243793042e+04,4.999857972577969e+02,1.067459562883559e+03 
-6.013766892397686e+02, 1.712542570911362e-03,8.996712859908024e-02,5.322271036842224e+05,9.781147166352611e+04,4.999850499980221e+02,1.067459562883559e+03 
-6.013479588158912e+02, 1.712555372864782e-03,9.446322951135032e-02,5.322271024421523e+05,9.623242175185564e+04,4.999843027635412e+02,1.067459562883559e+03 
-6.013192289676340e+02, 1.712568174818201e-03,9.895911565575391e-02,5.322271012202959e+05,9.465352269144352e+04,4.999835555543536e+02,1.067459562883559e+03 
-6.012904996949599e+02, 1.712580976771621e-03,1.034547870381993e-01,5.322271000186525e+05,9.307477447059461e+04,4.999828083704580e+02,1.067459562883559e+03 
-6.012617709978406e+02, 1.712593778725040e-03,1.079502436645943e-01,5.322270988372174e+05,9.149617707844061e+04,4.999820612118547e+02,1.067459562883559e+03 
-6.012330428762378e+02, 1.712606580678460e-03,1.124454855408467e-01,5.322270976759916e+05,8.991773050323498e+04,4.999813140785426e+02,1.067459562883559e+03 
-6.012043153301222e+02, 1.712619382631880e-03,1.169405126728635e-01,5.322270965349717e+05,8.833943473398837e+04,4.999805669705220e+02,1.067459562883559e+03 
-6.011755883594575e+02, 1.712632184585299e-03,1.214353250665517e-01,5.322270954141561e+05,8.676128975909759e+04,4.999798198877916e+02,1.067459562883559e+03 
-6.011468619642103e+02, 1.712644986538719e-03,1.259299227278178e-01,5.322270943135429e+05,8.518329556723214e+04,4.999790728303512e+02,1.067459562883559e+03 
-6.011181361443472e+02, 1.712657788492139e-03,1.304243056625682e-01,5.322270932331303e+05,8.360545214706517e+04,4.999783257981999e+02,1.067459562883559e+03 
-6.010894108998350e+02, 1.712670590445558e-03,1.349184738767085e-01,5.322270921729159e+05,8.202775948733038e+04,4.999775787913376e+02,1.067459562883559e+03 
-6.010606862306398e+02, 1.712683392398978e-03,1.394124273761445e-01,5.322270911328985e+05,8.045021757655453e+04,4.999768318097638e+02,1.067459562883559e+03 % phase transition (evaporation):
-2.972505776608836e-01, 1.712683392398978e-03,1.394124273761445e-01,5.322270911328985e+05,8.045021757655453e+04,4.999768318097638e+02,1.067459562883559e+03 
-2.972505776606340e-01, 3.363204168135448e-01,8.545046234632669e+01,7.523769801964054e+05,6.869944926461024e+04,4.959254229126078e+02,1.582422440208793e+03 % contact wave:
8.545046234632669e+01, 3.363204168135448e-01,8.545046234632669e+01,7.523769801964054e+05,6.869944926461024e+04,4.959254229126078e+02,1.582422440208793e+03 
8.545046234632669e+01, 3.507395692726288e-01,8.545046234632669e+01,7.973424805978360e+05,6.869944920905687e+04,5.139885694523507e+02,1.673435276936033e+03 % shock wave:
2.032500877380437e+02, 3.507395692726288e-01,8.545046234632669e+01,7.973424805978360e+05,6.869944920905687e+04,5.139885694523507e+02,1.673435276936033e+03 
2.032500877380437e+02, 6.051619263712703e-01,0.000000000000000e+00,7.835146955111399e+05,3.999999999999998e+04,5.079999999999995e+02,1.672172045597538e+03 
4.065001754760873e+02, 6.051619263712703e-01,0.000000000000000e+00,7.835146955111399e+05,3.999999999999998e+04,5.079999999999995e+02,1.672172045597538e+03 


==> Data/dodecane_fan/fan_surf-.1bar.csv <==
%%%%%%%%%%% Wave Fan in Euler coordinates    %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Fluid:                    COOLPROP_n-Dodecane_root
% Reference Temperature:    5.000000000000000e+02 [K]
% Entropy dissipation rate: 5.000000000000000e+01 [m^4/kg/s] for kj or [m^6/kg^2] for kj^2
% Surface Tension:          -1.000000000000000e+04 [kg/m/s^2] 
% Latent Heat ref. Temperat:5.040000000000000e+02 [K] 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% prop. speed [m/s],  volume [m^3/kg],  velocity [m/s],  int. energy [J/kg], pressure [kg/m/s^2], temperature [K],    entropy [J/kg/K]

%--------------------- Left State -------------------
-1.203902837298351e+03, 1.712286531842969e-03,0.000000000000000e+00,5.322271327735345e+05,1.294241661423180e+05,5.000000000000000e+02,1.067459562883559e+03 % rarefaction wave:
-6.019514186491754e+02, 1.712286531842969e-03,0.000000000000000e+00,5.322271327735345e+05,1.294241661423180e+05,5.000000000000000e+02,1.067459562883559e+03 
-6.019344703373880e+02, 1.712294080762087e-03,2.653772319949175e-03,5.322271318000429e+05,1.284912501293312e+05,4.999995590773370e+02,1.067459562883559e+03 
-6.019175222259868e+02, 1.712301629681206e-03,5.307469921028521e-03,5.322271308335952e+05,1.275583866494310e+05,4.999991181634725e+02,1.067459562883559e+03 
-6.019005743149656e+02, 1.712309178600325e-03,7.961092804450867e-03,5.322271298741869e+05,1.266255757002098e+05,4.999986772584058e+02,1.067459562883559e+03 
-6.018836266043189e+02, 1.712316727519444e-03,1.061464097142900e-02,5.322271289218217e+05,1.256928172796494e+05,4.999982363621378e+02,1.067459562883559e+03 
-6.018666790940398e+02, 1.712324276438562e-03,1.326811442317566e-02,5.322271279764971e+05,1.247601113852426e+05,4.999977954746684e+02,1.067459562883559e+03 
-6.018497317841180e+02, 1.712331825357681e-03,1.592151316090356e-02,5.322271270382138e+05,1.238274580144548e+05,4.999973545959962e+02,1.067459562883559e+03 
-6.018327846745494e+02, 1.712339374276800e-03,1.857483718582536e-02,5.322271261069702e+05,1.228948571650530e+05,4.999969137261217e+02,1.067459562883559e+03 
-6.018158377653267e+02, 1.712346923195918e-03,2.122808649915368e-02,5.322271251827667e+05,1.219623088348449e+05,4.999964728650453e+02,1.067459562883559e+03 
-6.017988910564419e+02, 1.712354472115037e-03,2.388126110210110e-02,5.322271242656016e+05,1.210298130212551e+05,4.999960320127659e+02,1.067459562883559e+03 
-6.017819445478912e+02, 1.712362021034156e-03,2.653436099588016e-02,5.322271233554783e+05,1.200973697223943e+05,4.999955911692849e+02,1.067459562883559e+03 
-6.017649982396646e+02, 1.712369569953275e-03,2.918738618170337e-02,5.322271224523919e+05,1.191649789355242e+05,4.999951503346011e+02,1.067459562883559e+03 
-6.017480521317557e+02, 1.712377118872393e-03,3.184033666078317e-02,5.322271215563442e+05,1.182326406584906e+05,4.999947095087145e+02,1.067459562883559e+03 
-6.017311062241578e+02, 1.712384667791512e-03,3.449321243433199e-02,5.322271206673351e+05,1.173003548887567e+05,4.999942686916249e+02,1.067459562883559e+03 
-6.017141605168646e+02, 1.712392216710631e-03,3.714601350356220e-02,5.322271197853622e+05,1.163681216242177e+05,4.999938278833324e+02,1.067459562883559e+03 
-6.016972150098705e+02, 1.712399765629749e-03,3.979873986968614e-02,5.322271189104271e+05,1.154359408626644e+05,4.999933870838374e+02,1.067459562883559e+03 
-6.016802697031658e+02, 1.712407314548868e-03,4.245139153391610e-02,5.322271180425294e+05,1.145038126014966e+05,4.999929462931391e+02,1.067459562883559e+03 
-6.016633245967449e+02, 1.712414863467987e-03,4.510396849746434e-02,5.322271171816672e+05,1.135717368383864e+05,4.999925055112374e+02,1.067459562883559e+03 
-6.016463796906000e+02, 1.712422412387105e-03,4.775647076154307e-02,5.322271163278414e+05,1.126397135710077e+05,4.999920647381322e+02,1.067459562883559e+03 
-6.016294349847261e+02, 1.712429961306224e-03,5.040889832736445e-02,5.322271154810509e+05,1.117077427973113e+05,4.999916239738239e+02,1.067459562883559e+03 
-6.016124904791144e+02, 1.712437510225343e-03,5.306125119614061e-02,5.322271146412957e+05,1.107758245145374e+05,4.999911832183119e+02,1.067459562883559e+03 
-6.015955461737600e+02, 1.712445059144462e-03,5.571352936908365e-02,5.322271138085747e+05,1.098439587207430e+05,4.999907424715963e+02,1.067459562883559e+03 
-6.015786020686542e+02, 1.712452608063580e-03,5.836573284740561e-02,5.322271129828891e+05,1.089121454133852e+05,4.999903017336767e+02,1.067459562883559e+03 
-6.015616581637912e+02, 1.712460156982699e-03,6.101786163231850e-02,5.322271121642378e+05,1.079803845902410e+05,4.999898610045536e+02,1.067459562883559e+03 
-6.015447144591632e+02, 1.712467705901818e-03,6.366991572503428e-02,5.322271113526183e+05,1.070486762487676e+05,4.999894202842259e+02,1.067459562883559e+03 
-6.015277709547651e+02, 1.712475254820936e-03,6.632189512676487e-02,5.322271105480335e+05,1.061170203871015e+05,4.999889795726952e+02,1.067459562883559e+03 
-6.015108276505880e+02, 1.712482803740055e-03,6.897379983872216e-02,5.322271097504811e+05,1.051854170023881e+05,4.999885388699595e+02,1.067459562883559e+03 
-6.014938845466248e+02, 1.712490352659174e-03,7.162562986211800e-02,5.322271089599609e+05,1.042538660924440e+05,4.999880981760195e+02,1.067459562883559e+03 
-6.014769416428709e+02, 1.712497901578293e-03,7.427738519816418e-02,5.322271081764729e+05,1.033223676551891e+05,4.999876574908754e+02,1.067459562883559e+03 
-6.014599989393176e+02, 1.712505450497411e-03,7.692906584807246e-02,5.322271074000156e+05,1.023909216880175e+05,4.999872168145266e+02,1.067459562883559e+03 
-6.014430564359574e+02, 1.712512999416530e-03,7.958067181305457e-02,5.322271066305917e+05,1.014595281886368e+05,4.999867761469728e+02,1.067459562883559e+03 
-6.014261141327855e+02, 1.712520548335649e-03,8.223220309432218e-02,5.322271058681965e+05,1.005281871548402e+05,4.999863354882146e+02,1.067459562883559e+03 % phase transition (evaporation):
-3.550410288189684e-01, 1.712520548335649e-03,8.223220309432218e-02,5.322271058681965e+05,1.005281871548402e+05,4.999863354882146e+02,1.067459562883559e+03 
-3.550410288194144e-01, 3.362236151585725e-01,8.549595035860987e+01,7.523830016109016e+05,6.871873608860433e+04,4.959282382378213e+02,1.582421170385783e+03 % contact wave:
8.549595035860987e+01, 3.362236151585725e-01,8.549595035860987e+01,7.523830016109016e+05,6.871873608860433e+04,4.959282382378213e+02,1.582421170385783e+03 
8.549595035860987e+01, 3.506396681376092e-01,8.549595035860987e+01,7.973503646415356e+05,6.871873595043867e+04,5.139920115942217e+02,1.673437261268175e+03 % shock wave:
2.032784652117167e+02, 3.506396681376092e-01,8.549595035860987e+01,7.973503646415356e+05,6.871873595043867e+04,5.139920115942217e+02,1.673437261268175e+03 
2.032784652117167e+02, 6.051619263712703e-01,0.000000000000000e+00,7.835146955111399e+05,3.999999999999998e+04,5.079999999999995e+02,1.672172045597538e+03 
4.065569304234334e+02, 6.051619263712703e-01,0.000000000000000e+00,7.835146955111399e+05,3.999999999999998e+04,5.079999999999995e+02,1.672172045597538e+03 


==> Data/experiments_butane.dat <==
x u_frexp
22.5199 0.068922
25.6419 0.035796
27.5946 0.0879574
29.4468 0.0658521
30.5045 0.0622374
31.5105 0.0437664
33.571 0.0662349
34.6306 0.0366303
42.4346 0.34181
42.4935 0.25642
46.3913 0.468415
55.3075 0.747708
60.1654 0.840981
66.0293 0.915782
68.9727 1.16482
72.8763 1.29513


==> Data/experiments_propane.dat <==
x u_frexp
30.1917 0.206161
30.2053 0.0746445
35.2084 0.138626
35.2154 0.07109
35.2567 0.170616
36.2908 0.159953
44.3134 0.490521
45.8687 0.433649
46.5295 0.53673
46.6456 0.412322
46.8195 0.728673
47.1707 0.828199
47.1821 0.718009
47.1979 0.565166
47.2185 0.366114
47.2378 0.67891
47.243 0.629147
47.2569 0.494076
47.9923 0.874408
48.1887 0.472749
48.6067 0.42654
49.0868 0.778436
49.1295 1.36493
49.5612 0.686019
50.067 0.7891
50.0815 1.1481
50.4757 0.831754
50.9051 0.675355
50.9637 0.60782
51.3669 0.703791
52.0955 0.650474
52.1409 0.7109
53.0167 0.732227
53.2174 0.7891
54.0719 1.01659
55.0103 0.93128
55.0726 0.828199
55.2843 0.778436
56.0363 0.998815
61.9041 1.19076
62.0247 1.0237
62.1225 1.07701
65.8472 1.01659
66.09 1.16588
69.9152 1.13389
71.8663 1.24408


==> Data/isotherms_sat.dat <==
  psat Tsat tauliq tauvap
   2.8245855e-01   7.5000000e-01   4.8963113e-01
   3.8336162e-01   8.0000000e-01   5.1740932e-01
   5.0449165e-01   8.5000000e-01   5.5336046e-01
   6.4699835e-01   9.0000000e-01   6.0340190e-01
   8.1187924e-01   9.5000000e-01   6.8412211e-01
   8.8429428e-01   9.7000000e-01   7.3755622e-01
   1.0000000e+00   1.0000000e+00   1.0000000e+00 
   8.8429428e-01   9.7000000e-01   1.4960277e+00
   8.1187924e-01   9.5000000e-01   1.7270712e+00
   6.4699835e-01   9.0000000e-01   2.3488424e+00
   5.0449165e-01   8.5000000e-01   3.1276393e+00
   3.8336162e-01   8.0000000e-01   4.1724573e+00
   2.8245855e-01   7.5000000e-01   5.6430540e+00








==> Data/oscillation_exact.dat <==
time maxx             maxy               maxz
0.0  0.0011999476701  0.000799992645625  0.000799992645625  
0.0001  0.00117724679876  0.00080482912017  0.000804674928077  
0.0002  0.00112614315003  0.000817695399746  0.000817237072624  
0.0003  0.00105898512993  0.000839388812892  0.000838575942907  
0.0004  0.000983297592029  0.000871318625286  0.000870020478033  
0.0005  0.00091238564346  0.000909980735742  0.000908058544155  
0.0006  0.000858732382767  0.000948031374719  0.000946728454437  
0.0007  0.000816099811345  0.000976958777755  0.000976103940047  
0.0008  0.00079023593571  0.000990935717709  0.000990357599221  
0.0009  0.000780956528615  0.000991860055365  0.00099145504646  
0.001  0.000790535705164  0.000982864527032  0.000983642297797  
0.0011  0.000815678853542  0.000967915751971  0.000969291606452  
0.0012  0.00085447228048  0.000949077890255  0.000949545472395  
0.0013  0.00090478733182  0.000929148460273  0.000930336711463  
0.0014  0.000948960368987  0.000909326656256  0.000909694179427  
0.0015  0.000981395947747  0.000895072589628  0.000895272940397  
0.0016  0.00100585643668  0.000881588202901  0.000883050437551  
0.0017  0.00102431920823  0.000870208314154  0.000870396033861  
0.0018  0.0010285716271  0.000866805959959  0.000865775044076  
0.0019  0.00101915060077  0.000872834294569  0.000871210475452  
0.002  0.000997252180241  0.000887260655873  0.000886510009877  
0.0021  0.000962084683124  0.000905650726054  0.000902233878151  
0.0022  0.000934682786465  0.000924950349145  0.000919741403777  
0.0023  0.000902883766685  0.000944391649682  0.000938024546485  
0.0024  0.000861564767547  0.000961203302722  0.000950864166953  
0.0025  0.000835475861095  0.00096982793184  0.00095508544473  
0.0026  0.000828777789138  0.000970436667558  0.000950434128754  
0.0027  0.000838385894895  0.000967856089119  0.000947170425206  
0.0028  0.000862305576447  0.000961011333857  0.000935204443522  
0.0029  0.000891191128176  0.000948770844843  0.000916702032555  
0.003  0.000924764026422  0.000936314521823  0.000899339269381  
0.0031  0.000955538009293  0.000919928948861  0.000884674082045  
0.0032  0.000973442511167  0.00090370059479  0.00087209593039  
0.0033  0.000983271514997  0.000895691860933  0.000865470443387  
0.0034  0.000997126917355  0.000894584925845  0.000862951215822  
0.0035  0.000992020242848  0.000898597063497  0.000863731314894  


==> Data/oscillation_hllc.dat <==
time maxx             maxy               maxz
0.0  0.0011999476701  0.000799992645625  0.000799992645625
0.0001  0.00117801956367  0.000804710725788  0.000804577488452
0.0002  0.00112908752635  0.000817168154754  0.000816779385787
0.0003  0.00106545630842  0.000837630301248  0.000837036583107
0.0004  0.000992373912595  0.000866866961587  0.000866051879711
0.0005  0.000924999185372  0.00090245786123  0.000901151448488
0.0006  0.000874109508004  0.00093817076413  0.000936878146604
0.0007  0.000835596991237  0.000965467188507  0.000964399601799
0.0008  0.000806742231362  0.000981080229394  0.000980606186204
0.0009  0.00079496356193  0.000984095735475  0.000983815756626
0.001  0.000798414985184  0.000976497598458  0.000976727809757
0.0011  0.000817171065137  0.000962640682701  0.000963021710049
0.0012  0.000846565060783  0.000946682994254  0.000947251275647
0.0013  0.000886556750629  0.00093163724523  0.000933138129767
0.0014  0.000925094180275  0.000915036071092  0.000917159079108
0.0015  0.000952007772867  0.000900776940398  0.000903024163563
0.0016  0.000971818750259  0.000890791707207  0.000892709533218
0.0017  0.000983299571089  0.00088489591144  0.000886793248355
0.0018  0.000985942780972  0.000883383210748  0.00088518881239
0.0019  0.000979836913757  0.000885451911017  0.00088680133922
0.002  0.000967598636635  0.000890705501661  0.000891499221325
0.0021  0.000950149144046  0.000898354512174  0.000898927042726
0.0022  0.000934798852541  0.000907863839529  0.000908700400032
0.0023  0.000918933772482  0.000917363038752  0.000918527075555
0.0024  0.000903490523342  0.000925783650018  0.000926756474655
0.0025  0.000892233394552  0.000931591843255  0.000932583236136
0.0026  0.000885985908099  0.000934589945246  0.000935848103836
0.0027  0.00088484340813  0.000935048155952  0.000936570810154
0.0028  0.000887691625394  0.000933385337703  0.000935160845984
0.0029  0.000893731368706  0.000929804868065  0.000931767455768
0.003  0.000901802442968  0.000925035448745  0.000927233486436
0.0031  0.000910597795155  0.00092005811166  0.000922563427594
0.0032  0.000919138314202  0.000915417505894  0.000918294594157
0.0033  0.000926419976167  0.000911773648113  0.000914838048629
0.0034  0.000931652670261  0.000909361697268  0.000912462302949
0.0035  0.000934282899834  0.000908179732505  0.000911212351639
0.0036  0.000934270734433  0.000908210349735  0.000911059265491
0.0037  0.00093212921638  0.00090913567692  0.000911768700462
0.0038  0.000928416091483  0.000910809787456  0.000913214462344
0.0039  0.000923943240196  0.000912978663109  0.000915292883292
0.004  0.000919137906749  0.000915328448173  0.000917609257158

